Short-term optical monitoring of quadruply imaged quasars

We present two case studies to demonstrate that short-term optical monitoring campaigns of quadruply imaged quasars (quads) reveal their astrophysical potential. Using the Liverpool Telescope and the third facility of the Two-meter Twin Telescope (TTT3), we monitored the quads QSO 2237+0305 and PS J0147+4630 in the gr bands between July 2025 and January 2026. For QSO 2237+0305, the resulting light curves revealed microlensing variability over a timescale of ~150 days. The g-band difference light curve between images A and B was then used to reliably constrain the half-light radius of the g-band source within the 3.5-16 lt-day range (1{\sigma} confidence level). For PS J0147+4630, we derived new constraints on the AB and AC time delays from the r-band light curves of the ABC images in an arc-like configuration, obtaining 2{\sigma} uncertainties of ~2 days. These constraints were used to shed light on the lensing mass distribution. Overall, our results validate the design of short-term optical monitoring campaigns of quads as valuable astrophysical tools in the era of large-scale surveys. The proof of concept relies on observations with ground-based 2mclass telescopes that lack sophisticated systems to correct for optical distortions caused by atmospheric turbulence, and we indicate the astro-photometric properties of the targets and the monitoring strategies needed to achieve success with these telescopes. Additionally, this work represents the first validation of the TTT3 facility for precision photometric monitoring of gravitationally lensed quasars.

==> tables/Table_1.dat <==
LT-TTT3 light curves of QSO 2237+0305ABCD and the field star S in the g band
-----------------------------------------------------------------------------
Column 1: MJD (d)
Column 2: m_A (mag) 
Column 3: em_A (mag) 
Column 4: m_B (mag) 
Column 5: em_B (mag) 
Column 6: m_C (mag) 
Column 7: em_C (mag) 
Column 8: m_D (mag) 
Column 9: em_D (mag) 
Column 10: m_S (mag) 
Column 11: em_S (mag) 
Column 12: Telescope
-----------------------------------------------------------------------------
60874.074 18.262 0.046 18.770 0.075 19.631 0.144 18.315 0.071 18.704 0.032 LT
60877.113 18.277 0.022 18.649 0.034 19.436 0.063 18.328 0.034 18.688 0.015 LT
60880.054 18.311 0.021 18.690 0.032 19.629 0.063 18.324 0.031 18.687 0.014 LT
60886.104 18.303 0.021 18.668 0.031 19.686 0.065 18.313 0.031 18.703 0.014 LT
60900.962 18.378 0.054 18.662 0.078 19.659 0.161 18.275 0.077 18.698 0.035 LT
60903.936 18.323 0.032 18.747 0.050 19.547 0.094 18.311 0.048 18.679 0.022 LT
60906.974 18.340 0.024 18.650 0.035 19.560 0.068 18.307 0.035 18.684 0.016 LT
60915.978 18.368 0.022 18.712 0.033 19.756 0.070 18.298 0.032 18.680 0.015 LT
60919.004 18.361 0.024 18.717 0.036 19.645 0.072 18.336 0.036 18.708 0.016 LT
60921.905 18.393 0.050 18.694 0.074 19.625 0.146 18.341 0.073 18.671 0.033 LT
60929.974 18.433 0.027 18.694 0.024 19.657 0.090 18.462 0.051 18.739 0.035 TTT3
60931.993 18.412 0.020 18.716 0.018 19.723 0.069 18.419 0.039 18.723 0.027 TTT3
60933.897 18.412 0.025 18.752 0.037 19.634 0.071 18.374 0.036 18.705 0.016 LT
60934.047 18.412 0.017 18.761 0.015 19.634 0.058 18.360 0.033 18.692 0.023 TTT3
60938.962 18.404 0.023 18.735 0.021 19.712 0.079 18.450 0.045 18.724 0.031 TTT3
60939.953 18.386 0.022 18.746 0.033 19.708 0.066 18.379 0.032 18.696 0.014 LT
60942.880 18.443 0.023 18.775 0.034 19.631 0.066 18.381 0.034 18.713 0.015 LT
60945.964 18.426 0.017 18.739 0.015 19.641 0.057 18.414 0.032 18.696 0.022 TTT3
60947.984 18.444 0.018 18.752 0.016 19.722 0.060 18.412 0.034 18.700 0.023 TTT3
60948.888 18.482 0.038 18.627 0.051 19.656 0.107 18.412 0.054 18.700 0.024 LT
60950.003 18.486 0.036 18.761 0.033 19.644 0.122 18.408 0.069 18.720 0.048 TTT3
60957.827 18.462 0.026 18.766 0.038 19.755 0.078 18.377 0.037 18.703 0.016 LT
60957.902 18.476 0.039 18.766 0.035 19.806 0.132 18.352 0.075 18.677 0.052 TTT3
60959.912 18.464 0.017 18.749 0.015 19.705 0.057 18.440 0.032 18.724 0.022 TTT3
60960.887 18.472 0.049 18.758 0.071 19.740 0.145 18.373 0.070 18.687 0.031 LT
60961.963 18.451 0.017 18.756 0.015 19.668 0.056 18.390 0.032 18.659 0.022 TTT3
60963.876 18.468 0.023 18.751 0.033 19.765 0.068 18.362 0.032 18.709 0.014 LT
60966.827 18.464 0.023 18.769 0.034 19.762 0.070 18.397 0.034 18.700 0.015 LT
60968.882 18.448 0.017 18.756 0.016 19.694 0.059 18.408 0.033 18.692 0.023 TTT3
60972.858 18.452 0.022 18.739 0.032 19.730 0.066 18.387 0.032 18.704 0.014 LT
60978.844 18.434 0.037 18.735 0.033 19.643 0.124 18.450 0.070 18.719 0.048 TTT3
60981.829 18.470 0.058 18.748 0.052 19.753 0.197 18.420 0.112 18.717 0.077 TTT3
60984.849 18.458 0.058 18.731 0.052 19.539 0.197 18.400 0.112 18.696 0.077 TTT3
60986.867 18.441 0.028 18.736 0.025 19.675 0.094 18.356 0.053 18.688 0.036 TTT3
60988.901 18.500 0.018 18.689 0.016 19.535 0.061 18.438 0.035 18.744 0.024 TTT3
61002.815 18.403 0.021 18.662 0.019 19.677 0.070 18.353 0.040 18.704 0.027 TTT3
61011.834 18.445 0.039 18.679 0.035 19.640 0.131 18.348 0.074 18.722 0.051 TTT3
61015.814 18.467 0.024 18.661 0.022 19.612 0.082 18.361 0.046 18.743 0.032 TTT3
61019.813 18.460 0.023 18.614 0.021 19.490 0.078 18.414 0.044 18.723 0.030 TTT3


==> tables/Table_2.dat <==
LT-TTT3 light curves of QSO 2237+0305ABCD and the field star S in the r band
-----------------------------------------------------------------------------
Column 1: MJD (d)
Column 2: m_A (mag) 
Column 3: em_A (mag) 
Column 4: m_B (mag) 
Column 5: em_B (mag) 
Column 6: m_C (mag) 
Column 7: em_C (mag) 
Column 8: m_D (mag) 
Column 9: em_D (mag) 
Column 10: m_S (mag) 
Column 11: em_S (mag) 
Column 12: Telescope
-----------------------------------------------------------------------------
60874.071 18.042 0.052 18.330 0.066 19.398 0.117 17.998 0.061 17.825 0.027 LT
60877.111 18.023 0.026 18.324 0.033 19.133 0.052 17.969 0.030 17.803 0.014 LT
60880.052 18.009 0.025 18.351 0.032 19.328 0.055 18.014 0.029 17.823 0.013 LT
60886.102 18.015 0.025 18.362 0.033 19.379 0.056 17.997 0.029 17.823 0.013 LT
60889.043 18.073 0.025 18.329 0.031 19.358 0.055 17.995 0.029 17.828 0.013 LT
60900.959 17.989 0.049 18.393 0.066 19.441 0.115 18.002 0.058 17.809 0.026 LT
60903.933 18.078 0.043 18.359 0.054 19.344 0.092 17.983 0.049 17.823 0.022 LT
60906.971 18.044 0.028 18.345 0.036 19.326 0.062 17.974 0.033 17.823 0.015 LT
60915.976 18.085 0.026 18.361 0.033 19.392 0.058 17.998 0.030 17.816 0.013 LT
60919.002 18.080 0.028 18.361 0.036 19.305 0.060 18.002 0.032 17.809 0.015 LT
60921.903 18.057 0.045 18.312 0.056 19.318 0.097 18.060 0.053 17.832 0.023 LT
60929.981 18.145 0.032 18.339 0.031 19.426 0.098 18.112 0.063 17.881 0.041 TTT3
60932.000 18.089 0.027 18.388 0.026 19.520 0.082 18.055 0.053 17.832 0.034 TTT3
60933.895 18.132 0.031 18.380 0.039 19.448 0.069 18.046 0.036 17.825 0.016 LT
60934.054 18.125 0.026 18.409 0.025 19.272 0.079 17.971 0.051 17.808 0.033 TTT3
60938.968 18.105 0.037 18.332 0.035 19.600 0.114 18.084 0.073 17.851 0.048 TTT3
60939.950 18.141 0.027 18.392 0.035 19.448 0.061 18.017 0.031 17.827 0.014 LT
60942.877 18.147 0.030 18.359 0.037 19.458 0.067 18.025 0.034 17.829 0.015 LT
60945.970 18.130 0.025 18.407 0.023 19.386 0.075 18.046 0.048 17.816 0.031 TTT3
60947.990 18.160 0.025 18.398 0.023 19.367 0.076 18.058 0.049 17.820 0.032 TTT3
60948.885 18.142 0.035 18.398 0.045 19.367 0.075 18.014 0.040 17.820 0.018 LT
60950.009 18.186 0.061 18.377 0.058 19.366 0.185 18.090 0.119 17.851 0.078 TTT3
60957.825 18.170 0.034 18.412 0.043 19.360 0.071 18.047 0.038 17.840 0.017 LT
60957.910 18.184 0.033 18.377 0.031 19.524 0.100 17.939 0.064 17.783 0.042 TTT3
60959.919 18.163 0.025 18.384 0.024 19.402 0.077 18.071 0.049 17.843 0.032 TTT3
60960.885 18.163 0.069 18.377 0.085 19.372 0.146 18.071 0.079 17.805 0.034 LT
60961.969 18.125 0.025 18.378 0.024 19.276 0.076 18.004 0.049 17.771 0.032 TTT3
60963.874 18.165 0.030 18.416 0.038 19.436 0.066 18.057 0.035 17.815 0.015 LT
60966.825 18.157 0.030 18.392 0.038 19.391 0.064 18.077 0.035 17.844 0.015 LT
60968.888 18.151 0.026 18.366 0.025 19.418 0.080 18.077 0.051 17.845 0.034 TTT3
60972.855 18.195 0.029 18.390 0.035 19.409 0.061 18.044 0.032 17.821 0.014 LT
60978.850 18.198 0.051 18.348 0.048 19.576 0.154 18.045 0.099 17.830 0.065 TTT3
60981.836 18.166 0.079 18.363 0.075 19.437 0.242 18.122 0.156 17.828 0.102 TTT3
60984.855 18.178 0.058 18.319 0.055 19.212 0.176 18.051 0.113 17.838 0.074 TTT3
60986.873 18.160 0.033 18.384 0.031 19.283 0.101 18.022 0.065 17.802 0.042 TTT3
60988.908 18.221 0.028 18.329 0.027 19.205 0.086 18.131 0.056 17.878 0.036 TTT3
61002.821 18.111 0.028 18.334 0.027 19.374 0.086 18.019 0.055 17.826 0.036 TTT3
61011.840 18.178 0.044 18.330 0.042 19.262 0.134 18.062 0.086 17.848 0.056 TTT3
61015.820 18.196 0.030 18.314 0.029 19.277 0.092 18.045 0.059 17.864 0.039 TTT3
61019.820 18.163 0.034 18.286 0.032 19.171 0.103 18.167 0.066 17.849 0.043 TTT3


==> tables/Table_3.dat <==
LT-TTT3 light curves of PS J0147+4630ABCD and the field star S in the g band
-----------------------------------------------------------------------------
Column 1: MJD (d)
Column 2: m_A (mag) 
Column 3: em_A (mag) 
Column 4: m_B (mag) 
Column 5: em_B (mag) 
Column 6: m_C (mag) 
Column 7: em_C (mag) 
Column 8: m_D (mag) 
Column 9: em_D (mag) 
Column 10: m_S (mag) 
Column 11: em_S (mag) 
Column 12: Telescope
-----------------------------------------------------------------------------
60878.211 16.474 0.010 16.817 0.016 16.968 0.020 18.946 0.019 15.852 0.011  LT
60885.168 16.494 0.011 16.827 0.016 17.011 0.021 18.923 0.019 15.846 0.011  LT
60891.070 16.492 0.011 16.846 0.017 16.988 0.022 18.927 0.020 15.850 0.012  LT
60905.055 16.485 0.012 16.822 0.019 16.969 0.024 18.935 0.022 15.851 0.013  LT
60912.121 16.471 0.010 16.797 0.015 16.971 0.020 18.902 0.018 15.819 0.011  LT
60932.096 16.462 0.014 16.788 0.012 16.953 0.011 18.909 0.046 15.845 0.011  TTT3
60934.107 16.454 0.019 16.780 0.016 16.941 0.016 18.936 0.065 15.847 0.015  TTT3
60934.935 16.468 0.013 16.767 0.019 16.958 0.026 18.931 0.024 15.834 0.014  LT
60939.916 16.459 0.011 16.785 0.017 16.904 0.022 18.913 0.020 15.850 0.012  LT
60940.115 16.444 0.012 16.769 0.010 16.930 0.010 18.869 0.040 15.849 0.010  TTT3
60944.175 16.439 0.014 16.761 0.012 16.927 0.011 18.949 0.047 15.842 0.011  TTT3
60946.947 16.446 0.011 16.775 0.016 16.916 0.021 18.932 0.020 15.859 0.012  LT
60947.020 16.440 0.013 16.769 0.011 16.919 0.011 18.923 0.044 15.843 0.010  TTT3
60949.026 16.434 0.014 16.761 0.012 16.933 0.012 18.979 0.049 15.844 0.011  TTT3
60952.072 16.448 0.015 16.778 0.013 16.947 0.013 18.969 0.052 15.857 0.012  TTT3
60958.989 16.451 0.016 16.778 0.013 16.952 0.013 18.880 0.051 15.861 0.012  TTT3
60960.947 16.433 0.010 16.755 0.015 16.934 0.020 18.920 0.019 15.858 0.011  LT
60961.988 16.452 0.013 16.768 0.011 16.943 0.011 18.855 0.043 15.858 0.010  TTT3
60967.964 16.454 0.013 16.781 0.011 16.956 0.010 18.826 0.040 15.865 0.010  TTT3
60970.029 16.427 0.013 16.753 0.011 16.933 0.010 18.866 0.041 15.834 0.010  TTT3
60972.107 16.450 0.013 16.762 0.011 16.951 0.011 18.957 0.043 15.834 0.010  TTT3
60978.000 16.446 0.014 16.774 0.012 16.954 0.011 18.895 0.046 15.849 0.011  TTT3
60981.932 16.461 0.020 16.779 0.017 16.962 0.016 18.887 0.065 15.867 0.016  TTT3
60986.057 16.461 0.019 16.791 0.016 16.973 0.016 18.940 0.064 15.865 0.015  TTT3
60988.062 16.470 0.019 16.779 0.016 16.969 0.015 18.987 0.064 15.857 0.015  TTT3
61002.960 16.450 0.015 16.774 0.013 16.974 0.012 18.927 0.050 15.843 0.012  TTT3
61004.829 16.454 0.011 16.787 0.017 16.973 0.023 18.900 0.021 15.843 0.013  LT
61008.875 16.451 0.015 16.786 0.013 16.977 0.012 18.860 0.048 15.852 0.012  TTT3
61010.936 16.471 0.020 16.790 0.030 16.978 0.040 18.905 0.036 15.844 0.022  LT
61031.809 16.443 0.011 16.767 0.017 16.962 0.022 18.879 0.020 15.851 0.012  LT
61049.860 16.454 0.014 16.774 0.012 16.966 0.012 18.957 0.047 15.837 0.011  TTT3
61050.916 16.469 0.005 16.776 0.004 16.966 0.004 18.915 0.015 15.847 0.004  TTT3
61051.836 16.464 0.010 16.774 0.016 16.981 0.021 18.906 0.019 15.846 0.011  LT
61051.864 16.459 0.005 16.772 0.004 16.969 0.004 18.904 0.015 15.849 0.004  TTT3
61052.899 16.471 0.004 16.778 0.004 16.971 0.004 18.911 0.014 15.853 0.003  TTT3
61054.945 16.491 0.007 16.782 0.006 16.960 0.006 18.948 0.023 15.857 0.005  TTT3


==> tables/Table_4.dat <==
LT-TTT3 light curves of PS J0147+4630ABCD and the field star S in the r band
-----------------------------------------------------------------------------
Column 1: MJD (d)
Column 2: m_A (mag) 
Column 3: em_A (mag) 
Column 4: m_B (mag) 
Column 5: em_B (mag) 
Column 6: m_C (mag) 
Column 7: em_C (mag) 
Column 8: m_D (mag) 
Column 9: em_D (mag) 
Column 10: m_S (mag) 
Column 11: em_S (mag) 
Column 12: Telescope
-----------------------------------------------------------------------------
60878.209 15.979 0.006 16.299 0.009 16.494 0.010 18.267 0.020 15.431 0.006  LT
60885.167 15.988 0.006 16.323 0.010 16.509 0.011 18.318 0.022 15.424 0.006  LT
60891.069 15.997 0.007 16.317 0.010 16.498 0.011 18.269 0.023 15.427 0.006  LT
60900.033 15.984 0.014 16.296 0.022 16.493 0.024 18.351 0.050 15.416 0.013  LT
60905.054 15.988 0.007 16.303 0.011 16.500 0.012 18.417 0.026 15.435 0.007  LT
60912.120 15.986 0.006 16.305 0.010 16.492 0.010 18.306 0.021 15.421 0.006  LT
60919.191 15.987 0.007 16.316 0.010 16.507 0.011 18.364 0.024 15.412 0.006  LT
60930.090 15.981 0.011 16.301 0.015 16.485 0.011 18.337 0.017 15.425 0.013  TTT3
60932.099 15.975 0.009 16.290 0.012 16.465 0.009 18.302 0.013 15.417 0.011  TTT3
60934.109 15.973 0.009 16.285 0.012 16.464 0.009 18.313 0.013 15.414 0.010  TTT3
60934.933 15.968 0.008 16.314 0.012 16.430 0.012 18.290 0.026 15.421 0.007  LT
60939.915 15.953 0.007 16.272 0.010 16.431 0.011 18.294 0.023 15.420 0.006  LT
60940.117 15.965 0.012 16.287 0.016 16.457 0.012 18.307 0.018 15.417 0.014  TTT3
60944.178 15.955 0.009 16.277 0.012 16.444 0.009 18.317 0.014 15.417 0.011  TTT3
60946.946 15.954 0.007 16.258 0.011 16.446 0.011 18.300 0.024 15.429 0.006  LT
60947.023 15.966 0.009 16.276 0.012 16.456 0.009 18.319 0.014 15.413 0.011  TTT3
60949.030 15.950 0.009 16.261 0.013 16.456 0.009 18.308 0.014 15.425 0.011  TTT3
60952.075 15.956 0.010 16.277 0.013 16.456 0.009 18.299 0.014 15.419 0.011  TTT3
60958.992 15.964 0.014 16.278 0.018 16.464 0.014 18.299 0.020 15.436 0.016  TTT3
60960.945 15.959 0.006 16.275 0.010 16.455 0.010 18.313 0.022 15.429 0.006  LT
60961.990 15.968 0.009 16.285 0.012 16.462 0.009 18.299 0.013 15.425 0.011  TTT3
60967.864 15.959 0.007 16.266 0.010 16.462 0.011 18.318 0.023 15.429 0.006  LT
60967.968 15.959 0.012 16.270 0.016 16.454 0.012 18.305 0.018 15.429 0.015  TTT3
60970.031 15.953 0.008 16.276 0.011 16.446 0.008 18.295 0.013 15.415 0.010  TTT3
60972.111 15.958 0.012 16.278 0.016 16.451 0.012 18.312 0.018 15.407 0.014  TTT3
60978.003 15.958 0.009 16.282 0.012 16.453 0.009 18.302 0.014 15.415 0.011  TTT3
60981.936 15.965 0.016 16.273 0.022 16.461 0.016 18.304 0.024 15.428 0.020  TTT3
60986.060 15.970 0.011 16.284 0.015 16.465 0.011 18.314 0.017 15.429 0.013  TTT3
60988.065 15.968 0.011 16.275 0.014 16.464 0.011 18.299 0.016 15.418 0.013  TTT3
61002.962 15.957 0.015 16.265 0.020 16.479 0.015 18.304 0.022 15.416 0.018  TTT3
61004.827 15.968 0.007 16.270 0.011 16.487 0.012 18.280 0.024 15.421 0.007  LT
61008.878 15.962 0.010 16.279 0.013 16.478 0.010 18.294 0.014 15.418 0.011  TTT3
61010.935 15.962 0.011 16.254 0.017 16.472 0.018 18.316 0.039 15.413 0.010  LT
61016.876 15.962 0.007 16.271 0.011 16.483 0.012 18.304 0.025 15.426 0.007  LT
61031.808 15.962 0.007 16.273 0.011 16.465 0.012 18.296 0.024 15.425 0.006  LT
61050.922 15.971 0.003 16.288 0.004 16.471 0.003 18.301 0.004 15.409 0.003  TTT3
61051.834 15.976 0.007 16.292 0.010 16.486 0.011 18.299 0.022 15.411 0.006  LT
61051.866 15.970 0.003 16.285 0.004 16.473 0.003 18.288 0.005 15.414 0.004  TTT3
61052.907 15.978 0.003 16.293 0.004 16.476 0.003 18.297 0.004 15.420 0.004  TTT3
61054.945 15.986 0.004 16.298 0.005 16.480 0.004 18.309 0.006 15.416 0.005  TTT3

